Faster way to agony: Discovering hierarchies in directed graphs

Many real-world phenomena exhibit strong hierarchical structure. Consequently, in many real-world directed social networks vertices do not play equal role. Instead, vertices form a hierarchy such that the edges appear mainly from upper levels to lower levels. Discovering hierarchies from such graphs is a challenging problem that has gained attention. Formally, given a directed graph, we want to partition vertices into levels such that ideally there are only edges from upper levels to lower levels. From computational point of view, the ideal case is when the underlying directed graph is acyclic. In such case, we can partition the vertices into a hierarchy such that there are only edges from upper levels to lower edges. In practice, graphs are rarely acyclic, hence we need to penalize the edges that violate the hierarchy. One practical approach is agony, where each violating edge is penalized based on the severity of the violation. The fastest algorithm for computing agony requires $O(nm^2)$ time. In the paper we present an algorithm for computing agony that has better theoretical bound, namely $O(m^2)$. We also show that in practice the obtained bound is pessimistic and that we can use our algorithm to compute agony for large datasets. Moreover, our algorithm can be used as any-time algorithm.

==> results/amazon0302.dat <==
0 1.532 0.945
243 1.374 0.951
486 1.320 0.954
729 1.295 0.956
972 1.272 0.958
1215 1.254 0.959
1458 1.241 0.960
1701 1.228 0.961
1944 1.219 0.962
2187 1.210 0.963
2430 1.203 0.964
2673 1.194 0.965
2916 1.187 0.966
3159 1.180 0.966
3402 1.174 0.967
3645 1.168 0.967
3888 1.161 0.968
4131 1.157 0.969
4374 1.153 0.969
4617 1.149 0.970
4860 1.146 0.970
5103 1.142 0.971
5346 1.137 0.971
5589 1.134 0.972
5832 1.131 0.972
6075 1.128 0.973
6318 1.125 0.973
6561 1.122 0.974
6804 1.119 0.974
7047 1.116 0.974
7290 1.113 0.975
7533 1.109 0.975
7776 1.105 0.976
8019 1.103 0.976
8262 1.101 0.976
8505 1.100 0.977
8748 1.098 0.977
8991 1.096 0.977
9234 1.095 0.978
9477 1.093 0.978
9720 1.091 0.978
9963 1.089 0.979
10206 1.088 0.979
10449 1.086 0.979
10692 1.084 0.980
10935 1.082 0.980
11178 1.080 0.980
11421 1.078 0.980
11664 1.076 0.981
11907 1.073 0.981
12150 1.071 0.982
12393 1.069 0.982
12636 1.068 0.982
12879 1.067 0.982
13122 1.067 0.983
13365 1.066 0.983
13608 1.065 0.983
13851 1.064 0.983
14094 1.063 0.984
14337 1.062 0.984
14580 1.061 0.984
14823 1.060 0.984
15066 1.059 0.984
15309 1.059 0.985
15552 1.058 0.985
15795 1.057 0.985
16038 1.055 0.985
16281 1.054 0.985
16524 1.054 0.986
16767 1.053 0.986
17010 1.052 0.986
17253 1.051 0.986
17496 1.050 0.986
17739 1.049 0.987
17982 1.048 0.987
18225 1.047 0.987
18468 1.046 0.987
18711 1.045 0.987
18954 1.044 0.988
19197 1.043 0.988
19440 1.042 0.988
19683 1.041 0.988
19926 1.040 0.988
20169 1.039 0.989
20412 1.038 0.989
20655 1.037 0.989
20898 1.036 0.989
21141 1.036 0.990
21384 1.035 0.990
21627 1.034 0.990
21870 1.034 0.990
22113 1.034 0.990
22356 1.033 0.990
22599 1.033 0.990
22842 1.033 0.991
23085 1.032 0.991
23328 1.032 0.991
23571 1.032 0.991
23814 1.031 0.991
24057 1.031 0.991
24300 1.031 0.991
24543 1.031 0.991
24786 1.030 0.991
25029 1.030 0.991
25272 1.029 0.992
25515 1.029 0.992
25758 1.029 0.992
26001 1.029 0.992
26244 1.028 0.992
26487 1.028 0.992
26730 1.028 0.992
26973 1.027 0.992
27216 1.027 0.992
27459 1.027 0.993
27702 1.026 0.993
27945 1.026 0.993
28188 1.026 0.993
28431 1.026 0.993
28674 1.025 0.993
28917 1.025 0.993
29160 1.025 0.993
29403 1.024 0.993
29646 1.024 0.993
29889 1.024 0.993
30132 1.023 0.994
30375 1.023 0.994
30618 1.023 0.994
30861 1.022 0.994
31104 1.022 0.994
31347 1.022 0.994
31590 1.021 0.994
31833 1.021 0.994
32076 1.021 0.994
32319 1.021 0.994
32562 1.020 0.994
32805 1.020 0.994
33048 1.020 0.995
33291 1.019 0.995
33534 1.019 0.995
33777 1.019 0.995
34020 1.018 0.995
34263 1.018 0.995
34506 1.018 0.995
34749 1.017 0.995
34992 1.017 0.995
35235 1.017 0.995
35478 1.017 0.995
35721 1.016 0.996
35964 1.016 0.996
36207 1.016 0.996
36450 1.015 0.996
36693 1.015 0.996
36936 1.015 0.996
37179 1.014 0.996
37422 1.014 0.996
37665 1.014 0.996
37908 1.013 0.996
38151 1.013 0.996
38394 1.013 0.996
38637 1.012 0.997
38880 1.012 0.997
39123 1.012 0.997
39366 1.012 0.997
39609 1.011 0.997
39852 1.011 0.997
40095 1.011 0.997
40338 1.010 0.997
40581 1.010 0.997
40824 1.010 0.997
41067 1.009 0.997
41310 1.009 0.997
41553 1.009 0.998
41796 1.009 0.998
42039 1.008 0.998
42282 1.008 0.998
42525 1.008 0.998
42768 1.007 0.998
43011 1.007 0.998
43254 1.007 0.998
43497 1.006 0.998
43740 1.006 0.998
43983 1.006 0.998
44226 1.005 0.999
44469 1.005 0.999
44712 1.005 0.999
44955 1.005 0.999
45198 1.004 0.999
45441 1.004 0.999
45684 1.004 0.999
45927 1.003 0.999
46170 1.003 0.999
46413 1.003 0.999
46656 1.002 0.999
46899 1.002 1.000
47142 1.002 1.000
47385 1.002 1.000
47628 1.001 1.000
47871 1.001 1.000
48114 1.001 1.000
48357 1.000 1.000
48600 1.000 1.000


==> results/amazon0601.dat <==
0 1.416 0.955
445 1.355 0.957
890 1.323 0.959
1335 1.294 0.961
1780 1.277 0.962
2225 1.258 0.964
2670 1.243 0.965
3115 1.228 0.966
3560 1.214 0.967
4005 1.204 0.968
4450 1.196 0.968
4895 1.190 0.969
5340 1.179 0.970
5785 1.171 0.970
6230 1.165 0.971
6675 1.159 0.972
7120 1.155 0.972
7565 1.150 0.973
8010 1.146 0.973
8455 1.142 0.973
8900 1.137 0.974
9345 1.132 0.974
9790 1.126 0.975
10235 1.123 0.976
10680 1.119 0.976
11125 1.117 0.976
11570 1.114 0.977
12015 1.112 0.977
12460 1.109 0.977
12905 1.106 0.978
13350 1.104 0.978
13795 1.102 0.978
14240 1.100 0.979
14685 1.098 0.979
15130 1.096 0.979
15575 1.094 0.979
16020 1.091 0.980
16465 1.087 0.980
16910 1.085 0.981
17355 1.082 0.981
17800 1.079 0.981
18245 1.077 0.982
18690 1.075 0.982
19135 1.073 0.983
19580 1.072 0.983
20025 1.071 0.983
20470 1.070 0.983
20915 1.069 0.983
21360 1.068 0.984
21805 1.066 0.984
22250 1.065 0.984
22695 1.064 0.984
23140 1.063 0.984
23585 1.062 0.984
24030 1.061 0.985
24475 1.060 0.985
24920 1.059 0.985
25365 1.058 0.985
25810 1.057 0.985
26255 1.056 0.985
26700 1.055 0.986
27145 1.054 0.986
27590 1.054 0.986
28035 1.052 0.986
28480 1.052 0.986
28925 1.051 0.986
29370 1.050 0.986
29815 1.049 0.987
30260 1.048 0.987
30705 1.047 0.987
31150 1.045 0.987
31595 1.044 0.987
32040 1.043 0.988
32485 1.042 0.988
32930 1.041 0.988
33375 1.040 0.988
33820 1.039 0.989
34265 1.038 0.989
34710 1.037 0.989
35155 1.036 0.990
35600 1.035 0.990
36045 1.034 0.990
36490 1.033 0.990
36935 1.032 0.991
37380 1.031 0.991
37825 1.030 0.991
38270 1.030 0.991
38715 1.030 0.991
39160 1.029 0.991
39605 1.029 0.991
40050 1.029 0.992
40495 1.028 0.992
40940 1.028 0.992
41385 1.028 0.992
41830 1.027 0.992
42275 1.027 0.992
42720 1.027 0.992
43165 1.026 0.992
43610 1.026 0.992
44055 1.026 0.992
44500 1.025 0.992
44945 1.025 0.992
45390 1.025 0.992
45835 1.025 0.993
46280 1.024 0.993
46725 1.024 0.993
47170 1.024 0.993
47615 1.023 0.993
48060 1.023 0.993
48505 1.023 0.993
48950 1.022 0.993
49395 1.022 0.993
49840 1.022 0.993
50285 1.021 0.993
50730 1.021 0.993
51175 1.021 0.993
51620 1.021 0.993
52065 1.020 0.993
52510 1.020 0.994
52955 1.020 0.994
53400 1.019 0.994
53845 1.019 0.994
54290 1.019 0.994
54735 1.019 0.994
55180 1.018 0.994
55625 1.018 0.994
56070 1.018 0.994
56515 1.018 0.994
56960 1.017 0.994
57405 1.017 0.994
57850 1.017 0.994
58295 1.016 0.994
58740 1.016 0.994
59185 1.016 0.994
59630 1.016 0.994
60075 1.015 0.994
60520 1.015 0.995
60965 1.015 0.995
61410 1.015 0.995
61855 1.014 0.995
62300 1.014 0.995
62745 1.014 0.995
63190 1.014 0.995
63635 1.013 0.995
64080 1.013 0.995
64525 1.013 0.995
64970 1.012 0.995
65415 1.012 0.995
65860 1.012 0.995
66305 1.012 0.995
66750 1.011 0.995
67195 1.011 0.995
67640 1.011 0.995
68085 1.010 0.995
68530 1.010 0.996
68975 1.010 0.996
69420 1.010 0.996
69865 1.009 0.996
70310 1.009 0.996
70755 1.009 0.996
71200 1.009 0.996
71645 1.008 0.996
72090 1.008 0.996
72535 1.008 0.996
72980 1.008 0.997
73425 1.007 0.997
73870 1.007 0.997
74315 1.007 0.997
74760 1.007 0.997
75205 1.006 0.997
75650 1.006 0.997
76095 1.006 0.997
76540 1.006 0.997
76985 1.005 0.997
77430 1.005 0.998
77875 1.005 0.998
78320 1.005 0.998
78765 1.004 0.998
79210 1.004 0.998
79655 1.004 0.998
80100 1.004 0.998
80545 1.004 0.998
80990 1.003 0.998
81435 1.003 0.998
81880 1.003 0.998
82325 1.003 0.999
82770 1.002 0.999
83215 1.002 0.999
83660 1.002 0.999
84105 1.002 0.999
84550 1.002 0.999
84995 1.002 0.999
85440 1.001 0.999
85885 1.001 0.999
86330 1.001 0.999
86775 1.001 1.000
87220 1.001 1.000
87665 1.001 1.000
88110 1.000 1.000
88555 1.000 1.000
89000 1.000 1.000


==> results/email-EuAll.dat <==
0 5.102 0.964
138 4.824 0.967
276 4.575 0.968
414 4.334 0.969
552 4.122 0.970
690 3.987 0.971
828 3.963 0.971
966 3.940 0.972
1104 3.908 0.972
1242 3.884 0.972
1380 3.689 0.973
1518 3.667 0.973
1656 3.638 0.974
1794 3.609 0.975
1932 3.586 0.976
2070 3.562 0.976
2208 3.537 0.977
2346 3.516 0.977
2484 3.387 0.977
2622 3.360 0.977
2760 3.332 0.978
2898 3.312 0.978
3036 3.291 0.978
3174 3.259 0.978
3312 3.236 0.978
3450 3.216 0.979
3588 3.197 0.979
3726 3.176 0.979
3864 3.155 0.979
4002 3.133 0.979
4140 3.110 0.980
4278 3.090 0.980
4416 3.069 0.980
4554 3.047 0.980
4692 3.028 0.980
4830 3.009 0.981
4968 2.990 0.981
5106 2.971 0.981
5244 2.950 0.981
5382 2.926 0.981
5520 2.900 0.982
5658 2.881 0.982
5796 2.860 0.982
5934 2.842 0.982
6072 2.824 0.982
6210 2.807 0.982
6348 2.789 0.983
6486 2.771 0.983
6624 2.754 0.983
6762 2.736 0.983
6900 2.715 0.983
7038 2.686 0.983
7176 2.659 0.984
7314 2.639 0.984
7452 2.621 0.984
7590 2.573 0.984
7728 2.555 0.984
7866 2.538 0.984
8004 2.522 0.984
8142 2.492 0.984
8280 2.475 0.984
8418 2.459 0.984
8556 2.441 0.984
8694 2.425 0.984
8832 2.408 0.984
8970 2.378 0.985
9108 2.360 0.985
9246 2.341 0.985
9384 2.325 0.985
9522 2.309 0.985
9660 2.293 0.985
9798 2.278 0.985
9936 2.252 0.986
10074 2.231 0.986
10212 2.216 0.986
10350 2.201 0.986
10488 2.187 0.986
10626 2.173 0.986
10764 2.159 0.986
10902 2.145 0.986
11040 2.131 0.986
11178 2.117 0.986
11316 2.097 0.986
11454 2.081 0.987
11592 2.066 0.987
11730 2.052 0.987
11868 2.039 0.987
12006 1.987 0.987
12144 1.968 0.987
12282 1.955 0.987
12420 1.943 0.987
12558 1.930 0.987
12696 1.917 0.987
12834 1.905 0.987
12972 1.893 0.987
13110 1.881 0.987
13248 1.869 0.987
13386 1.858 0.987
13524 1.834 0.988
13662 1.820 0.988
13800 1.809 0.988
13938 1.797 0.988
14076 1.786 0.988
14214 1.776 0.988
14352 1.765 0.988
14490 1.755 0.988
14628 1.744 0.988
14766 1.719 0.988
14904 1.707 0.988
15042 1.692 0.988
15180 1.681 0.988
15318 1.671 0.988
15456 1.661 0.988
15594 1.652 0.988
15732 1.642 0.989
15870 1.632 0.989
16008 1.623 0.989
16146 1.612 0.989
16284 1.592 0.989
16422 1.581 0.989
16560 1.572 0.989
16698 1.562 0.989
16836 1.554 0.989
16974 1.545 0.989
17112 1.536 0.989
17250 1.527 0.989
17388 1.519 0.989
17526 1.506 0.989
17664 1.485 0.990
17802 1.474 0.990
17940 1.463 0.990
18078 1.454 0.990
18216 1.447 0.990
18354 1.438 0.990
18492 1.429 0.990
18630 1.422 0.990
18768 1.414 0.990
18906 1.406 0.990
19044 1.399 0.990
19182 1.381 0.990
19320 1.363 0.991
19458 1.354 0.991
19596 1.346 0.991
19734 1.337 0.991
19872 1.330 0.991
20010 1.323 0.991
20148 1.316 0.991
20286 1.309 0.991
20424 1.303 0.991
20562 1.297 0.991
20700 1.291 0.991
20838 1.273 0.991
20976 1.254 0.992
21114 1.243 0.992
21252 1.236 0.992
21390 1.215 0.992
21528 1.209 0.992
21666 1.204 0.992
21804 1.199 0.992
21942 1.194 0.992
22080 1.189 0.992
22218 1.184 0.992
22356 1.179 0.992
22494 1.162 0.992
22632 1.152 0.993
22770 1.148 0.993
22908 1.141 0.993
23046 1.135 0.993
23184 1.131 0.993
23322 1.127 0.993
23460 1.123 0.993
23598 1.119 0.993
23736 1.115 0.993
23874 1.112 0.993
24012 1.108 0.993
24150 1.105 0.993
24288 1.098 0.993
24426 1.088 0.994
24564 1.078 0.994
24702 1.074 0.994
24840 1.071 0.994
24978 1.069 0.994
25116 1.066 0.994
25254 1.063 0.994
25392 1.061 0.994
25530 1.058 0.994
25668 1.056 0.994
25806 1.053 0.994
25944 1.051 0.994
26082 1.041 0.995
26220 1.033 0.996
26358 1.017 0.997
26496 1.015 0.997
26634 1.014 0.997
26772 1.013 0.997
26910 1.012 0.997
27048 1.011 0.997
27186 1.006 0.998
27324 1.004 0.998
27462 1.001 0.999
27600 1.000 0.999


==> results/p2p-Gnutella31.dat <==
0 8.587 0.650
9 7.343 0.675
18 6.756 0.686
27 6.466 0.695
36 6.193 0.702
45 5.875 0.714
54 5.630 0.726
63 5.481 0.732
72 5.320 0.743
81 5.249 0.748
90 5.089 0.755
99 5.019 0.760
108 4.929 0.764
117 4.845 0.770
126 4.749 0.772
135 4.680 0.775
144 4.645 0.778
153 4.547 0.783
162 4.449 0.786
171 4.398 0.790
180 4.353 0.792
189 4.309 0.794
198 4.241 0.797
207 4.159 0.801
216 4.105 0.803
225 4.030 0.805
234 3.994 0.809
243 3.942 0.810
252 3.900 0.814
261 3.857 0.815
270 3.809 0.818
279 3.771 0.820
288 3.725 0.822
297 3.668 0.824
306 3.629 0.825
315 3.569 0.828
324 3.534 0.830
333 3.479 0.832
342 3.446 0.834
351 3.399 0.836
360 3.345 0.838
369 3.296 0.840
378 3.245 0.842
387 3.201 0.843
396 3.170 0.845
405 3.104 0.847
414 3.076 0.849
423 3.049 0.851
432 3.011 0.853
441 2.980 0.854
450 2.954 0.855
459 2.898 0.857
468 2.863 0.858
477 2.835 0.860
486 2.779 0.864
495 2.752 0.865
504 2.725 0.867
513 2.688 0.868
522 2.643 0.869
531 2.608 0.870
540 2.581 0.873
549 2.547 0.874
558 2.521 0.876
567 2.499 0.877
576 2.466 0.878
585 2.442 0.880
594 2.413 0.881
603 2.385 0.882
612 2.341 0.884
621 2.320 0.884
630 2.288 0.886
639 2.258 0.887
648 2.233 0.888
657 2.207 0.889
666 2.177 0.891
675 2.156 0.891
684 2.135 0.892
693 2.101 0.893
702 2.081 0.894
711 2.061 0.895
720 2.025 0.897
729 1.994 0.898
738 1.963 0.899
747 1.943 0.900
756 1.915 0.901
765 1.882 0.903
774 1.859 0.904
783 1.818 0.905
792 1.797 0.906
801 1.772 0.908
810 1.748 0.908
819 1.727 0.909
828 1.701 0.911
837 1.676 0.912
846 1.654 0.914
855 1.634 0.915
864 1.617 0.917
873 1.588 0.918
882 1.564 0.919
891 1.544 0.921
900 1.523 0.922
909 1.506 0.922
918 1.487 0.923
927 1.470 0.924
936 1.452 0.924
945 1.436 0.926
954 1.413 0.928
963 1.394 0.929
972 1.380 0.930
981 1.360 0.931
990 1.347 0.932
999 1.333 0.933
1008 1.323 0.934
1017 1.310 0.935
1026 1.297 0.936
1035 1.284 0.937
1044 1.271 0.938
1053 1.259 0.940
1062 1.247 0.941
1071 1.237 0.941
1080 1.225 0.943
1089 1.217 0.943
1098 1.205 0.944
1107 1.189 0.944
1116 1.181 0.946
1125 1.170 0.946
1134 1.162 0.948
1143 1.156 0.949
1152 1.150 0.950
1161 1.145 0.951
1170 1.139 0.952
1179 1.130 0.953
1188 1.125 0.954
1197 1.118 0.954
1206 1.113 0.956
1215 1.109 0.958
1224 1.105 0.958
1233 1.102 0.959
1242 1.097 0.961
1251 1.094 0.963
1260 1.091 0.963
1269 1.088 0.964
1278 1.078 0.966
1287 1.076 0.968
1296 1.074 0.968
1305 1.070 0.969
1314 1.067 0.970
1323 1.065 0.971
1332 1.062 0.973
1341 1.060 0.973
1350 1.058 0.974
1359 1.057 0.975
1368 1.055 0.976
1377 1.053 0.977
1386 1.051 0.978
1395 1.047 0.980
1404 1.046 0.981
1413 1.044 0.981
1422 1.043 0.982
1431 1.042 0.982
1440 1.040 0.983
1449 1.039 0.985
1458 1.033 0.986
1467 1.032 0.986
1476 1.031 0.988
1485 1.029 0.988
1494 1.027 0.989
1503 1.026 0.989
1512 1.025 0.990
1521 1.024 0.990
1530 1.024 0.990
1539 1.023 0.991
1548 1.022 0.991
1557 1.021 0.991
1566 1.020 0.991
1575 1.020 0.992
1584 1.018 0.992
1593 1.017 0.992
1602 1.016 0.993
1611 1.016 0.993
1620 1.015 0.994
1629 1.014 0.994
1638 1.014 0.995
1647 1.012 0.995
1656 1.012 0.996
1665 1.011 0.996
1674 1.010 0.996
1683 1.009 0.997
1692 1.009 0.997
1701 1.009 0.997
1710 1.008 0.997
1719 1.008 0.997
1728 1.007 0.997
1737 1.007 0.997
1746 1.006 0.997
1755 1.006 0.998
1764 1.006 0.998
1773 1.005 0.998
1782 1.005 0.998
1791 1.004 0.998
1800 1.004 0.998
1809 1.004 0.998
1818 1.004 0.999
1827 1.003 0.999
1836 1.003 0.999
1845 1.002 0.999
1854 1.002 0.999
1863 1.002 0.999
1872 1.001 0.999
1881 1.001 1.000
1890 1.001 1.000
1899 1.000 1.000


==> results/soc-Epinions1.dat <==
0 4.381 0.899
93 3.831 0.903
186 3.603 0.904
279 3.284 0.905
372 3.274 0.906
465 3.261 0.906
558 3.019 0.907
651 2.877 0.908
744 2.775 0.908
837 2.642 0.909
930 2.634 0.909
1023 2.625 0.910
1116 2.498 0.910
1209 2.490 0.911
1302 2.352 0.911
1395 2.339 0.912
1488 2.331 0.912
1581 2.325 0.912
1674 2.318 0.913
1767 2.262 0.914
1860 2.257 0.914
1953 2.127 0.914
2046 2.121 0.914
2139 2.039 0.915
2232 2.032 0.916
2325 2.026 0.916
2418 2.007 0.918
2511 1.892 0.918
2604 1.886 0.918
2697 1.881 0.918
2790 1.876 0.918
2883 1.871 0.918
2976 1.862 0.919
3069 1.755 0.920
3162 1.751 0.920
3255 1.746 0.920
3348 1.740 0.920
3441 1.724 0.923
3534 1.719 0.923
3627 1.715 0.923
3720 1.711 0.923
3813 1.706 0.924
3906 1.575 0.925
3999 1.571 0.925
4092 1.568 0.925
4185 1.564 0.925
4278 1.561 0.925
4371 1.533 0.928
4464 1.524 0.929
4557 1.520 0.929
4650 1.517 0.929
4743 1.514 0.929
4836 1.511 0.929
4929 1.470 0.931
5022 1.460 0.932
5115 1.456 0.932
5208 1.453 0.932
5301 1.450 0.932
5394 1.447 0.932
5487 1.443 0.934
5580 1.429 0.936
5673 1.404 0.937
5766 1.395 0.939
5859 1.379 0.940
5952 1.376 0.940
6045 1.374 0.940
6138 1.371 0.940
6231 1.364 0.941
6324 1.355 0.942
6417 1.254 0.943
6510 1.252 0.943
6603 1.249 0.943
6696 1.247 0.943
6789 1.245 0.943
6882 1.238 0.944
6975 1.234 0.945
7068 1.218 0.947
7161 1.212 0.948
7254 1.210 0.948
7347 1.209 0.948
7440 1.207 0.948
7533 1.206 0.948
7626 1.204 0.948
7719 1.200 0.949
7812 1.195 0.950
7905 1.189 0.951
7998 1.177 0.953
8091 1.174 0.954
8184 1.164 0.955
8277 1.159 0.957
8370 1.153 0.957
8463 1.152 0.959
8556 1.150 0.959
8649 1.149 0.959
8742 1.148 0.959
8835 1.147 0.959
8928 1.146 0.959
9021 1.145 0.959
9114 1.140 0.960
9207 1.116 0.961
9300 1.111 0.962
9393 1.109 0.963
9486 1.102 0.964
9579 1.100 0.965
9672 1.096 0.965
9765 1.094 0.966
9858 1.088 0.967
9951 1.086 0.968
10044 1.083 0.969
10137 1.083 0.970
10230 1.081 0.970
10323 1.081 0.970
10416 1.080 0.970
10509 1.079 0.970
10602 1.078 0.970
10695 1.077 0.970
10788 1.076 0.970
10881 1.073 0.971
10974 1.068 0.971
11067 1.063 0.972
11160 1.060 0.973
11253 1.057 0.973
11346 1.055 0.974
11439 1.053 0.974
11532 1.049 0.975
11625 1.047 0.976
11718 1.045 0.976
11811 1.042 0.977
11904 1.039 0.978
11997 1.038 0.978
12090 1.035 0.979
12183 1.034 0.979
12276 1.033 0.980
12369 1.031 0.981
12462 1.029 0.981
12555 1.029 0.982
12648 1.028 0.983
12741 1.027 0.983
12834 1.025 0.984
12927 1.024 0.985
13020 1.023 0.985
13113 1.021 0.985
13206 1.021 0.986
13299 1.020 0.986
13392 1.020 0.986
13485 1.020 0.986
13578 1.019 0.986
13671 1.019 0.986
13764 1.019 0.986
13857 1.019 0.986
13950 1.018 0.986
14043 1.018 0.986
14136 1.017 0.986
14229 1.016 0.986
14322 1.016 0.987
14415 1.015 0.987
14508 1.015 0.987
14601 1.014 0.987
14694 1.014 0.987
14787 1.014 0.988
14880 1.013 0.988
14973 1.012 0.988
15066 1.012 0.988
15159 1.011 0.989
15252 1.011 0.989
15345 1.010 0.989
15438 1.010 0.989
15531 1.009 0.990
15624 1.009 0.990
15717 1.008 0.990
15810 1.008 0.990
15903 1.007 0.991
15996 1.006 0.991
16089 1.005 0.991
16182 1.004 0.992
16275 1.004 0.992
16368 1.004 0.992
16461 1.003 0.993
16554 1.003 0.993
16647 1.003 0.993
16740 1.003 0.994
16833 1.003 0.994
16926 1.002 0.994
17019 1.002 0.995
17112 1.002 0.995
17205 1.002 0.995
17298 1.001 0.996
17391 1.001 0.996
17484 1.001 0.996
17577 1.001 0.996
17670 1.001 0.997
17763 1.001 0.997
17856 1.001 0.997
17949 1.000 0.998
18042 1.000 0.998
18135 1.000 0.998
18228 1.000 0.999
18321 1.000 0.999
18414 1.000 0.999
18507 1.000 0.999
18600 1.000 1.000


==> results/soc-Slashdot0902.dat <==
0 3.488 0.961
189 3.439 0.961
378 3.409 0.961
567 3.370 0.962
756 3.349 0.962
945 3.271 0.963
1134 3.123 0.964
1323 3.119 0.964
1512 3.109 0.964
1701 3.100 0.964
1890 3.095 0.964
2079 3.085 0.965
2268 3.074 0.965
2457 2.861 0.965
2646 2.854 0.966
2835 2.851 0.966
3024 2.847 0.966
3213 2.790 0.966
3402 2.769 0.966
3591 2.765 0.966
3780 2.762 0.967
3969 2.759 0.967
4158 2.540 0.967
4347 2.514 0.967
4536 2.469 0.967
4725 2.465 0.967
4914 2.461 0.967
5103 2.458 0.967
5292 2.455 0.968
5481 2.394 0.968
5670 2.372 0.968
5859 2.368 0.968
6048 2.365 0.968
6237 2.363 0.968
6426 2.360 0.968
6615 2.358 0.968
6804 2.100 0.969
6993 2.077 0.969
7182 2.074 0.969
7371 2.071 0.969
7560 2.067 0.969
7749 2.064 0.969
7938 2.062 0.969
8127 1.854 0.970
8316 1.852 0.970
8505 1.850 0.970
8694 1.847 0.970
8883 1.846 0.970
9072 1.844 0.970
9261 1.842 0.970
9450 1.831 0.970
9639 1.782 0.971
9828 1.770 0.971
10017 1.768 0.971
10206 1.767 0.971
10395 1.765 0.971
10584 1.763 0.971
10773 1.762 0.971
10962 1.760 0.971
11151 1.749 0.972
11340 1.667 0.973
11529 1.639 0.974
11718 1.616 0.974
11907 1.608 0.974
12096 1.605 0.974
12285 1.602 0.975
12474 1.600 0.975
12663 1.599 0.975
12852 1.597 0.975
13041 1.596 0.975
13230 1.595 0.975
13419 1.572 0.975
13608 1.376 0.976
13797 1.370 0.976
13986 1.368 0.976
14175 1.367 0.976
14364 1.366 0.976
14553 1.365 0.976
14742 1.364 0.976
14931 1.363 0.976
15120 1.362 0.976
15309 1.361 0.976
15498 1.359 0.976
15687 1.355 0.976
15876 1.343 0.977
16065 1.335 0.977
16254 1.324 0.978
16443 1.315 0.978
16632 1.307 0.978
16821 1.304 0.978
17010 1.303 0.978
17199 1.303 0.978
17388 1.302 0.978
17577 1.301 0.978
17766 1.300 0.978
17955 1.299 0.978
18144 1.298 0.978
18333 1.298 0.978
18522 1.295 0.978
18711 1.277 0.979
18900 1.266 0.980
19089 1.252 0.980
19278 1.223 0.981
19467 1.209 0.982
19656 1.197 0.983
19845 1.188 0.983
20034 1.179 0.984
20223 1.173 0.984
20412 1.170 0.984
20601 1.167 0.984
20790 1.166 0.984
20979 1.165 0.984
21168 1.165 0.984
21357 1.164 0.984
21546 1.164 0.984
21735 1.163 0.984
21924 1.162 0.984
22113 1.162 0.984
22302 1.161 0.984
22491 1.161 0.984
22680 1.160 0.984
22869 1.158 0.984
23058 1.153 0.985
23247 1.147 0.985
23436 1.139 0.986
23625 1.133 0.986
23814 1.125 0.987
24003 1.118 0.987
24192 1.110 0.988
24381 1.103 0.988
24570 1.094 0.989
24759 1.091 0.989
24948 1.085 0.989
25137 1.081 0.990
25326 1.079 0.990
25515 1.076 0.990
25704 1.070 0.990
25893 1.067 0.991
26082 1.063 0.991
26271 1.060 0.991
26460 1.056 0.992
26649 1.055 0.992
26838 1.055 0.992
27027 1.053 0.992
27216 1.051 0.992
27405 1.051 0.992
27594 1.050 0.992
27783 1.050 0.992
27972 1.050 0.992
28161 1.049 0.992
28350 1.049 0.992
28539 1.049 0.992
28728 1.049 0.992
28917 1.048 0.992
29106 1.048 0.992
29295 1.048 0.992
29484 1.048 0.992
29673 1.047 0.992
29862 1.046 0.992
30051 1.045 0.992
30240 1.044 0.993
30429 1.043 0.993
30618 1.042 0.993
30807 1.039 0.993
30996 1.038 0.993
31185 1.037 0.993
31374 1.036 0.993
31563 1.036 0.993
31752 1.034 0.994
31941 1.033 0.994
32130 1.031 0.994
32319 1.029 0.994
32508 1.028 0.994
32697 1.027 0.995
32886 1.026 0.995
33075 1.024 0.995
33264 1.023 0.995
33453 1.021 0.995
33642 1.020 0.996
33831 1.019 0.996
34020 1.018 0.996
34209 1.016 0.996
34398 1.014 0.997
34587 1.013 0.997
34776 1.012 0.997
34965 1.011 0.997
35154 1.010 0.997
35343 1.009 0.998
35532 1.008 0.998
35721 1.007 0.998
35910 1.005 0.998
36099 1.005 0.998
36288 1.003 0.999
36477 1.003 0.999
36666 1.002 0.999
36855 1.001 0.999
37044 1.001 0.999
37233 1.001 1.000
37422 1.000 1.000
37611 1.000 1.000
37800 1.000 1.000


==> results/web-Google.dat <==
0 3.139 0.917
823 2.760 0.922
1646 2.617 0.925
2469 2.522 0.927
3292 2.458 0.928
4115 2.399 0.930
4938 2.343 0.931
5761 2.292 0.932
6584 2.253 0.934
7407 2.216 0.934
8230 2.182 0.935
9053 2.144 0.936
9876 2.110 0.937
10699 2.077 0.938
11522 2.049 0.939
12345 2.015 0.939
13168 1.988 0.940
13991 1.965 0.941
14814 1.929 0.942
15637 1.905 0.942
16460 1.883 0.943
17283 1.854 0.944
18106 1.834 0.944
18929 1.808 0.945
19752 1.786 0.945
20575 1.767 0.946
21398 1.743 0.947
22221 1.725 0.947
23044 1.702 0.948
23867 1.685 0.948
24690 1.662 0.949
25513 1.644 0.950
26336 1.626 0.950
27159 1.610 0.951
27982 1.598 0.951
28805 1.578 0.952
29628 1.566 0.952
30451 1.548 0.953
31274 1.532 0.953
32097 1.520 0.953
32920 1.500 0.954
33743 1.489 0.954
34566 1.469 0.955
35389 1.455 0.955
36212 1.447 0.956
37035 1.429 0.956
37858 1.419 0.957
38681 1.411 0.957
39504 1.396 0.958
40327 1.385 0.958
41150 1.378 0.958
41973 1.362 0.959
42796 1.353 0.959
43619 1.345 0.960
44442 1.331 0.960
45265 1.320 0.961
46088 1.314 0.961
46911 1.304 0.961
47734 1.291 0.962
48557 1.283 0.962
49380 1.278 0.963
50203 1.263 0.963
51026 1.255 0.964
51849 1.248 0.964
52672 1.244 0.964
53495 1.232 0.965
54318 1.224 0.966
55141 1.218 0.966
55964 1.213 0.966
56787 1.209 0.966
57610 1.201 0.967
58433 1.193 0.968
59256 1.187 0.968
60079 1.183 0.968
60902 1.179 0.969
61725 1.175 0.969
62548 1.165 0.970
63371 1.160 0.970
64194 1.156 0.971
65017 1.152 0.971
65840 1.149 0.971
66663 1.147 0.972
67486 1.142 0.972
68309 1.135 0.973
69132 1.129 0.974
69955 1.125 0.974
70778 1.122 0.975
71601 1.120 0.975
72424 1.117 0.975
73247 1.115 0.975
74070 1.113 0.975
74893 1.109 0.976
75716 1.104 0.977
76539 1.099 0.978
77362 1.095 0.978
78185 1.093 0.979
79008 1.090 0.979
79831 1.088 0.979
80654 1.087 0.980
81477 1.085 0.980
82300 1.083 0.980
83123 1.082 0.980
83946 1.080 0.980
84769 1.077 0.981
85592 1.074 0.982
86415 1.071 0.982
87238 1.068 0.983
88061 1.065 0.984
88884 1.062 0.984
89707 1.061 0.985
90530 1.059 0.985
91353 1.058 0.985
92176 1.057 0.986
92999 1.056 0.986
93822 1.055 0.986
94645 1.053 0.986
95468 1.052 0.986
96291 1.051 0.986
97114 1.050 0.987
97937 1.049 0.987
98760 1.049 0.987
99583 1.048 0.987
100406 1.046 0.987
101229 1.045 0.988
102052 1.043 0.988
102875 1.041 0.988
103698 1.040 0.989
104521 1.038 0.989
105344 1.036 0.990
106167 1.035 0.990
106990 1.033 0.991
107813 1.032 0.991
108636 1.031 0.992
109459 1.030 0.992
110282 1.029 0.992
111105 1.029 0.992
111928 1.028 0.992
112751 1.028 0.993
113574 1.027 0.993
114397 1.027 0.993
115220 1.026 0.993
116043 1.026 0.993
116866 1.025 0.993
117689 1.025 0.993
118512 1.024 0.993
119335 1.024 0.994
120158 1.024 0.994
120981 1.023 0.994
121804 1.023 0.994
122627 1.022 0.994
123450 1.022 0.994
124273 1.021 0.994
125096 1.021 0.994
125919 1.021 0.994
126742 1.020 0.994
127565 1.020 0.995
128388 1.019 0.995
129211 1.019 0.995
130034 1.019 0.995
130857 1.018 0.995
131680 1.018 0.995
132503 1.017 0.995
133326 1.017 0.995
134149 1.016 0.995
134972 1.016 0.995
135795 1.016 0.995
136618 1.015 0.996
137441 1.015 0.996
138264 1.014 0.996
139087 1.014 0.996
139910 1.013 0.996
140733 1.013 0.996
141556 1.012 0.996
142379 1.012 0.996
143202 1.011 0.997
144025 1.011 0.997
144848 1.010 0.997
145671 1.010 0.997
146494 1.009 0.997
147317 1.009 0.997
148140 1.009 0.997
148963 1.008 0.997
149786 1.008 0.998
150609 1.007 0.998
151432 1.007 0.998
152255 1.006 0.998
153078 1.006 0.998
153901 1.005 0.998
154724 1.005 0.998
155547 1.004 0.998
156370 1.004 0.999
157193 1.004 0.999
158016 1.003 0.999
158839 1.003 0.999
159662 1.002 0.999
160485 1.002 0.999
161308 1.002 0.999
162131 1.001 1.000
162954 1.001 1.000
163777 1.000 1.000
164600 1.000 1.000


==> results/wiki-Vote.dat <==
0 5.142 0.838
4 3.783 0.845
8 2.979 0.850
12 2.659 0.853
16 2.603 0.859
20 2.297 0.861
24 2.077 0.865
28 1.954 0.868
32 1.948 0.872
36 1.780 0.874
40 1.715 0.877
44 1.703 0.880
48 1.669 0.881
52 1.669 0.884
56 1.667 0.886
60 1.665 0.888
64 1.665 0.891
68 1.561 0.893
72 1.557 0.895
76 1.473 0.896
80 1.463 0.898
84 1.461 0.900
88 1.348 0.902
92 1.342 0.904
96 1.314 0.906
100 1.314 0.907
104 1.314 0.909
108 1.308 0.911
112 1.293 0.912
116 1.293 0.913
120 1.293 0.915
124 1.286 0.916
128 1.268 0.918
132 1.264 0.919
136 1.261 0.920
140 1.242 0.922
144 1.236 0.923
148 1.233 0.924
152 1.232 0.925
156 1.231 0.927
160 1.231 0.928
164 1.220 0.929
168 1.216 0.930
172 1.215 0.931
176 1.215 0.932
180 1.124 0.933
184 1.124 0.934
188 1.124 0.935
192 1.124 0.936
196 1.121 0.937
200 1.120 0.938
204 1.119 0.938
208 1.119 0.939
212 1.119 0.940
216 1.115 0.941
220 1.115 0.942
224 1.113 0.943
228 1.113 0.944
232 1.113 0.945
236 1.113 0.945
240 1.113 0.946
244 1.113 0.947
248 1.110 0.947
252 1.110 0.948
256 1.110 0.949
260 1.103 0.949
264 1.103 0.950
268 1.103 0.951
272 1.103 0.951
276 1.103 0.952
280 1.103 0.953
284 1.097 0.953
288 1.097 0.954
292 1.097 0.955
296 1.097 0.955
300 1.097 0.956
304 1.093 0.957
308 1.093 0.958
312 1.092 0.958
316 1.092 0.959
320 1.085 0.960
324 1.085 0.960
328 1.085 0.961
332 1.083 0.962
336 1.083 0.962
340 1.083 0.963
344 1.075 0.963
348 1.075 0.964
352 1.075 0.965
356 1.075 0.966
360 1.072 0.966
364 1.071 0.967
368 1.071 0.967
372 1.071 0.968
376 1.070 0.968
380 1.070 0.968
384 1.063 0.969
388 1.063 0.969
392 1.063 0.970
396 1.063 0.970
400 1.062 0.971
404 1.062 0.971
408 1.057 0.971
412 1.057 0.972
416 1.057 0.972
420 1.057 0.973
424 1.055 0.973
428 1.055 0.974
432 1.042 0.974
436 1.033 0.975
440 1.033 0.975
444 1.032 0.975
448 1.030 0.976
452 1.029 0.976
456 1.029 0.977
460 1.029 0.977
464 1.027 0.977
468 1.027 0.978
472 1.027 0.978
476 1.026 0.979
480 1.022 0.979
484 1.022 0.980
488 1.021 0.980
492 1.021 0.980
496 1.021 0.981
500 1.021 0.981
504 1.021 0.982
508 1.020 0.982
512 1.020 0.983
516 1.019 0.983
520 1.019 0.983
524 1.019 0.983
528 1.019 0.983
532 1.019 0.984
536 1.018 0.984
540 1.018 0.984
544 1.018 0.984
548 1.017 0.984
552 1.017 0.984
556 1.017 0.985
560 1.017 0.985
564 1.017 0.985
568 1.017 0.985
572 1.017 0.986
576 1.017 0.986
580 1.017 0.986
584 1.017 0.986
588 1.017 0.986
592 1.015 0.986
596 1.009 0.987
600 1.009 0.987
604 1.009 0.987
608 1.009 0.987
612 1.009 0.988
616 1.009 0.988
620 1.009 0.988
624 1.009 0.988
628 1.008 0.988
632 1.008 0.989
636 1.006 0.989
640 1.006 0.989
644 1.006 0.989
648 1.006 0.989
652 1.006 0.990
656 1.006 0.990
660 1.006 0.990
664 1.006 0.990
668 1.005 0.990
672 1.005 0.990
676 1.005 0.991
680 1.005 0.991
684 1.005 0.991
688 1.004 0.991
692 1.004 0.991
696 1.004 0.991
700 1.004 0.992
704 1.003 0.992
708 1.003 0.992
712 1.003 0.992
716 1.003 0.992
720 1.002 0.993
724 1.002 0.993
728 1.002 0.993
732 1.001 0.993
736 1.001 0.993
740 1.001 0.994
744 1.001 0.994
748 1.001 0.994
752 1.001 0.994
756 1.001 0.995
760 1.001 0.995
764 1.001 0.995
768 1.001 0.995
772 1.001 0.995
776 1.001 0.996
780 1.001 0.996
784 1.001 0.996
788 1.001 0.996
792 1.001 0.996
796 1.001 0.997
800 1.001 0.997
804 1.001 0.997
808 1.001 0.997
812 1.001 0.997
816 1.000 0.998
820 1.000 0.998
824 1.000 0.998
828 1.000 0.998
832 1.000 0.998
836 1.000 0.999
840 1.000 0.999
844 1.000 0.999
848 1.000 0.999
852 1.000 0.999
856 1.000 1.000
860 1.000 1.000
864 1.000 1.000

